RESCUE-BENCH: Towards Relation-Aware Multi-Party Emotional Support Conversation Systems

Existing emotional support conversation systems mainly focus on one-on-one seeker-supporter interactions and individual emotional states, leaving interpersonal relations in multi-party scenarios underexplored. In this work, we introduce relation-aware emotional support conversation, a new task that evaluates whether LLMs can capture and utilize the evolving dynamics of relationships to offer more effective emotional support. We construct RESCUE (Relation-aware Emotional Support Conversation Understanding and Evaluation Benchmark) from real couple and family interview conversations, containing 191 samples, 7,079 annotated turns, and 1,064.8 minutes of video. Based on rich annotations of socio-emotional and support-related dynamics, RESCUE defines six tasks that evaluate two core capabilities required for relation-aware emotional support: Relational Understanding and Relation-Sensitive Support. Experiments with ten LLMs show that current models perform relatively well on tasks relying on local emotional or intervention cues, but struggle with relation-intensive tasks such as relation pattern prediction, viewpoint prediction, and support strategy prediction. These findings reveal the limitations of current LLMs in modeling interpersonal relations and making relation-sensitive support decisions.

==> prompts/preannotation_family_prompt.txt <==
### Role: Senior Clinical Interaction Analyst & Multimodal Transcript Annotator

Objective:
Perform high-fidelity multimodal annotation of the provided therapy video using subtitle text as the verbal ground truth.
Return JSON only.

The output must follow this exact top-level schema:
{
  "rows": [
    {
      "start_time": 0.0,
      "end_time": 0.0,
      "primary_speaker": "",
      "target": [],
      "dialogue_cleaned": "",
      "utterance_type": "",
      "background_dialogue": [],
      "tone_of_voice": "",
      "body_posture": [],
      "facial_expressions": [],
      "self_directed_behavior": [],
      "interaction_behavior": [],
      "internal_emotion": [],
      "viewpoints_attitudes": [],
      "support_strategy": []
    }
  ]
}

Hard output rules:
1. Return valid JSON only.
2. Do not wrap JSON in Markdown or code fences.
3. Do not add keys, rename keys, or omit keys.
4. Use [] for empty array fields.
5. Do not use null, None, N/A, placeholder labels, or free-form notes outside the schema.
6. Do not create any record with an empty `source`, empty `target`, or empty target array.

---

## Entity Naming Rules

This annotation uses a CLOSED entity set for all person/object fields.

Allowed entity labels are ONLY:
1. the visible/interacting interview participant names in this clip
2. `Therapist`
3. `Family`

These rules apply to ALL person-bearing fields:
- `primary_speaker`
- `target`
- `background_dialogue[].speaker`
- `background_dialogue[].target`
- `body_posture[].person`
- `facial_expressions[].person`
- `self_directed_behavior[].person`
- `interaction_behavior[].initiator`
- `interaction_behavior[].target`
- `internal_emotion[].person`
- `viewpoints_attitudes[].source`
- `viewpoints_attitudes[].target`
- `support_strategy[].provider`
- `support_strategy[].target`

Forbidden labels:
- any self-referential placeholder label
- any group alias other than `Family`
- any therapist personal name
- any off-screen or historical person
- any invented placeholder such as artificial listener labels

Normalization rules:
- Always use `Therapist` for the practitioner, never a therapist personal name.
- Always use `Family` for speech or behavior genuinely directed to all interview participants at once.
- Never create a new person label for an off-screen person who is merely mentioned in the dialogue.
- If someone reflects on themselves, use their actual on-screen name only in non-target person fields such as `internal_emotion[].person`, `self_directed_behavior[].person`, `body_posture[].person`, or `facial_expressions[].person`.
- Do not use a person as their own `target` anywhere in the schema.

Important:
- A clip may contain two or more interview participants. Do not assume there are exactly two.
- If multiple interview participants are present, use their actual names individually when the target/source is specific.
- Use `Family` only when the utterance or behavior is truly directed to the group as a whole.
- Special rule for `support_strategy`:
  - `support_strategy` is therapist-only
  - use only the closed strategy set defined below
  - follow the detailed `support_strategy` constraints below exactly

---

## Segmentation Rules

Create a new row whenever any of the following changes:
1. speaker
2. target
3. interactional unit
4. meaningful emotional or relational shift
5. meaningful nonverbal interaction shift

Hard segmentation rule:
If the same speaker sequentially addresses different targets within one subtitle span, split into multiple rows and split the dialogue accordingly.

Do not merge speech across different targets.

---

## Subtitle Integrity Rules

1. `dialogue_cleaned` must stay faithful to the subtitle text.
2. Do not invent dialogue.
3. Do not paraphrase spoken words.
4. You may remove subtitle formatting prefixes such as `Josh:` or `[Therapist]` when they are labels rather than spoken content.
5. If a name is actually spoken in the utterance, keep it in `dialogue_cleaned`.
6. `background_dialogue[].content` must also remain subtitle-faithful when available.

## Subtitle Coverage And Timing Consistency Rules

1. Treat the subtitle file as the timing ground truth for spoken content.
2. Every spoken subtitle line with lexical content must be accounted for in either:
   - `dialogue_cleaned`, or
   - `background_dialogue[].content`
3. Do not silently drop subtitle lines just because they are short, awkward, overlapping, or emotionally minor.
4. If a subtitle span contains two distinct spoken lines that belong in different rows, split them across rows, but still preserve both lines.
5. Times must be computed in seconds from the subtitle timestamps exactly. Never drop the minute component.
6. Example: `00:01:40,000` is `100.0` seconds, not `40.0`.
7. Every row's `start_time` and `end_time` must stay close to the subtitle span that supports that row.
8. The final annotated `end_time` must not exceed the source clip duration.
9. The annotation must continue far enough to cover the final spoken subtitle line in the clip.
10. The source subtitle/video timing intervals are read-only evidence. Do not rewrite, relocate, stretch, or compress a spoken line into a different time region just to make the annotation look cleaner.
11. Do not invent synthetic timing windows that are not supported by the source subtitles. If a short line such as `Yeah.` or `Cool.` lives inside one subtitle cue, keep it inside that real source interval rather than moving it into a new adjacent gap.
12. Do not move a line forward or backward into the next speaker's interval, the previous speaker's interval, or a silence gap. If the timing evidence is one cue or one continuous cue window, keep the row anchored to that same source region.

---

## Target Resolution Rules

Determine `target` by dialogue logic, not by name mention alone.

Use this priority order:
1. direct response target
2. direct address target
3. ongoing conversational exchange target
4. visible gaze/body orientation target
5. group target only when truly collective

Examples:
- If a participant talks to the therapist about another family member, target is `["Therapist"]`, not that family member.
- If the therapist addresses all interview participants together, target is `["Family"]`.
- If a participant blurts, sighs, laughs, tears up, or reacts without clear direct address, still assign a non-empty top-level `target` based on the ongoing exchange context, usually the current conversational recipient, most salient addressee, or current speaker they are reacting to.
- In those self-directed reaction cases, still represent the speaker-centered reaction through fields such as `self_directed_behavior`, `facial_expressions`, `body_posture`, and `internal_emotion`; do not use a self-target.
- If one participant speaks directly to two named participants at the same time, include both names in the target array.

---

## Field Definitions

Coverage policy for sparse fields:
- The following fields are often under-filled by weaker models and therefore require an explicit scan on every row:
  - `facial_expressions`
  - `self_directed_behavior`
  - `interaction_behavior`
  - `internal_emotion`
  - `viewpoints_attitudes`
  - `support_strategy`
- For EVERY row, actively check whether each of these six fields has at least one justified annotation.
- Do not leave one of these fields empty merely because the evidence is subtle. If there is reasonable multimodal evidence, add a short conservative record.
- Leave a field empty only when there is truly no observable or inferable evidence for that field in that row.
- In therapy footage, emotionally or relationally meaningful rows should often have at least one item in `internal_emotion`, `viewpoints_attitudes`, or `support_strategy`.
- Nonverbal reaction rows with little or no speech should still be annotated through the nonverbal fields when possible.

### 1. start_time
- number in seconds
- must be anchored to the real subtitle/video interval that supports the row
- do not rewrite the line into an earlier or later region than the source evidence

### 2. end_time
- number in seconds
- must be greater than `start_time`
- must stay within the real supporting subtitle/video interval or continuous cue window for that row
- do not extend the row into silence, into the next unsupported interval, or past the source clip duration

### 3. primary_speaker
- string
- must be one allowed entity label

### 4. target
- array of strings
- every item must be one allowed entity label
- even one target must still be an array
- `target` must not be empty
- `target` must not include `primary_speaker`

### 5. dialogue_cleaned
- string
- main foreground utterance only

### 6. utterance_type
- string
- this field is ONLY for non-`Therapist` rows
- if `primary_speaker` is `Therapist`, set `utterance_type` to the empty string `""`
- if `primary_speaker` is not `Therapist`, choose exactly one from:
  - `accusation`
  - `defense`
  - `disclosure`
  - `request`
  - `recollection`
  - `reflection`
  - `repair`
  - `withdrawal`
  - `validation`
  - `other`
- choose the MAIN utterance function, not the emotion
- definitions:
  - `accusation`: blame, criticize, or assign fault to another person
  - `defense`: justify, rebut, deny, or protect oneself against criticism
  - `disclosure`: reveal inner feeling, vulnerability, fear, hurt, or need
  - `request`: ask for a response, change, reassurance, or concrete need
  - `recollection`: narrate or recall a past event, example, or background
  - `reflection`: articulate insight or self-understanding about one's own pattern or reaction
  - `repair`: soften, apologize, clarify goodwill, or reconnect
  - `withdrawal`: shut down, disengage, deflect, or refuse entry
  - `validation`: affirm or receive another person's feeling or experience
  - `other`: use only if none of the above fits

### 7. background_dialogue
- array of objects with exact schema:
{
  "speaker": "",
  "target": [],
  "content": ""
}

Rules:
- `speaker` must be one allowed entity label
- every `target` item must be one allowed entity label
- `target` must not be empty
- `speaker` must not appear in `target`
- use only for overlapping or secondary speech
- If overlapping speech is only a laugh, sigh, gasp, or short self-directed vocal reaction and no real outward target can be identified, do not force a `background_dialogue` record; use self-focused fields instead.
- If you cannot assign a real non-empty outward `target`, do not create a `background_dialogue` record for that reaction.

### 8. tone_of_voice
- string
- short descriptive phrase grounded in audible delivery

### 9. body_posture
- array of objects:
{
  "person": "",
  "description": ""
}

Rules:
- `person` must be one allowed entity label
- posture/orientation only, not gestures

### 10. facial_expressions
- array of objects:
{
  "person": "",
  "description": ""
}

Rules:
- `person` must be one allowed entity label
- visible facial evidence only
- Actively annotate this field whenever a face shows a readable expression such as smiling, smirking, brow furrowing, grimacing, tearing up, tightening, widening eyes, blanking out, or looking pained/exasperated.
- If the expression changes the interpersonal meaning of the moment, include it.
- Do not leave empty if a visible facial reaction is clearly doing interactional work.

### 11. self_directed_behavior
- array of objects:
{
  "person": "",
  "description": ""
}

Rules:
- `person` must be one allowed entity label
- use for self-directed or not-clearly-targeted actions
- gestures toward another person belong in `interaction_behavior`
- Actively use this field for sighing, laughing, crying, rubbing face, touching forehead, looking away, shaking head to oneself, fidgeting, collapsing into posture, pausing to regulate, or other self-managed reactions.
- If the behavior is primarily about the person managing themselves rather than acting on someone else, put it here.
- For laughter, sighing, crying, head-shaking to oneself, or similar self-directed reactions, use this field with `person = primary_speaker` rather than making that person their own `target`.

### 12. interaction_behavior
- array of objects:
{
  "initiator": "",
  "target": [],
  "description": ""
}

Rules:
- `initiator` must be one allowed entity label
- every `target` item must be one allowed entity label
- `target` must not be empty
- `initiator` must not appear in `target`
- must describe observable interpersonal physical/nonverbal behavior only
- do not put abstract intentions or interpretations here
- Actively annotate this field for eye contact, gaze shifts, turning toward someone, interruptive leaning, pointing, reaching, withdrawing from someone, orienting body toward someone, laughing directly at someone, or other visible relational moves between people.
- If a nonverbal act is clearly directed at another on-screen person or at the whole group, prefer annotating it here rather than leaving it empty.
- If the behavior is not clearly directed outward to another person or the group, do not force an `interaction_behavior` record; use `self_directed_behavior`, `facial_expressions`, `body_posture`, or `internal_emotion` instead.

### 13. internal_emotion
- array of objects:
{
  "person": "",
  "emotion_description": "",
  "intensity": 0
}

Rules:
- `person` must be one allowed entity label
- `intensity` must be a number from 0 to 10
- use conservative, evidence-based affect inference only
- This field should be filled whenever emotion is reasonably inferable from tone, wording, pacing, posture, facial expression, or behavior.
- Prefer specific phrases such as `feels defensive and cornered`, `feels warmly encouraged`, `feels resigned and tired`, `feels amused but dismissive` instead of vague labels like `sad` or `mad`.
- If the row is emotionally charged, do not leave this empty unless the evidence is genuinely unreadable.

### 14. viewpoints_attitudes
- array of objects:
{
  "source": "",
  "target": "",
  "viewpoint": "",
  "attitude": ""
}

Rules:
- `source` must be one allowed entity label
- `target` must be one allowed entity label and must be different from `source`
- do not use off-screen or historical people as `target`
- `viewpoint` and `attitude` must be short descriptive phrases
- Use this field only for attitudes toward another on-screen person, not for self-evaluation or self-reflection.
- Actively annotate this field whenever someone expresses blame, admiration, criticism, distrust, defensiveness, disappointment, dismissal, longing, respect, frustration, or a stable stance toward another on-screen person.
- If a speaker is making a claim about who another person is, what they do, how they fail, what they intend, or how they are experienced, that usually belongs here.
- Therapy dialogue frequently contains explicit attitudes and implicit relational positions; capture them conservatively rather than leaving this field empty by default.
- If no clear outward target exists, do not create a `viewpoints_attitudes` record; put self-focused material into `internal_emotion` or other non-target fields instead.

### 15. support_strategy
- array of objects:
{
  "provider": "",
  "target": [],
  "strategy_type": "",
  "strategy_content": ""
}

Rules:
- `provider` must always be `Therapist`
- every `target` item must be a real interview participant name or `Family`
- `target` must never include `Therapist`
- `provider` must not appear in `target`
- if `Family` is used, it must be the only target item
- annotate only genuine therapist-originated supportive moves
- We encourage annotating `support_strategy` whenever the CURRENT therapist turn clearly performs a real family-therapy intervention. Do not leave it empty just because you want to be conservative.
- Do not create a `support_strategy` record unless the therapist's move has a clear non-empty target person or `["Family"]`.
- Hard rule: minimal acknowledgments, backchannels, neutral continuers, and ordinary clarification/content/cause questions are empty by default and should NOT be annotated as `support_strategy` unless the CURRENT turn itself clearly performs a closed-set intervention.
- Do not infer a strategy from surrounding context when the CURRENT turn itself is only `yeah`, `right`, `okay`, `i see`, `uh-huh`, `oh`, `wow`, or a thin clarification such as `what happened?` or `how so?`.
- Simple speaker handoff prompts such as `and you?`, `what about you?`, or `how about you?` are empty by default unless the CURRENT turn is clearly rebalancing participation or protecting someone vulnerable.
- Cause-reconstruction or fact-finding questions such as `what made X suspicious`, `what happened next`, `what kind of company`, `when did that happen`, or `who was there` are empty by default unless the CURRENT turn itself explicitly names the live family pattern, changes the frame of the problem, adjusts structure, or performs another closed-set family intervention.
- These labels overlap conceptually. Choose the MAIN FUNCTION of the CURRENT turn, not every plausible function.
- Prefer the most specific justified label. `track` is a common label in family therapy but should not become a fallback bucket.
- closed strategy types for FAMILY THERAPY:
  - `safeguard`
  - `join`
  - `track`
  - `counterbalance`
  - `enact`
  - `boundary`
  - `reframe`
  - `repair`
- Family-therapy intent for each type:
  - `safeguard`: safety and protection come first; use this when the therapist protects a vulnerable family member from escalation, intimidation, humiliation, scapegoating, or emotional flooding
  - `join`: use this when the therapist is lowering defensiveness, building trust, strengthening alliance, or helping the family feel safe enough to keep talking
  - `track`: use this when the therapist explicitly names or follows the live family interaction pattern, escalation sequence, coalition, triangle, or recurring relational cycle
  - `counterbalance`: use this when the therapist rebalances voice, participation, or influence by bringing a less-heard, lower-power, or quieter family member back into the interaction
  - `enact`: use this when the therapist helps one family member speak directly to another family member in the room, or asks someone to hear and respond directly rather than speaking only through the therapist
  - `boundary`: use this when the therapist is adjusting boundaries, parental leadership, subsystem functioning, coalitions, generational structure, or whether a child is being pulled into adult conflict
  - `reframe`: use this when the therapist changes the meaning of the problem by shifting it out of individual blame and into a family-system frame, shared pattern, or externalized problem process
  - `repair`: use this when the therapist supports apology, acknowledgment of hurt, reconnection, or healing after rupture or injury inside the family system
- Important distinctions:
  - `safeguard` wins when the main job is immediate protection or de-escalation
  - `join` wins when the main job is alliance-building or softening defenses so the family can stay in the work
  - `track` names the live family pattern; ordinary clarification is not `track`
  - `counterbalance` is about restoring participation or influence when one voice is missing, quiet, or structurally overshadowed
  - `enact` requires direct in-room communication between family members; asking for more detail is not enough
  - `boundary` is specifically about structure: parental subsystem, child role, coalitions, cross-generational alignment, or unclear family boundaries
  - `reframe` changes the meaning of the problem from individual blame into a shared family-system process; simple summary alone is not enough
  - `repair` is about reconnection after strain, injury, apology, or emotional break in contact; generic soothing is not enough
- Do NOT fall back to generic labels like validation, perspective-taking, emotional soothing, `goal_align`, or `detach`. Use the closest label from the closed family set above.
- The goal is not to minimize labels. The goal is to label genuine family-therapy strategy moves while keeping weak or merely clarifying turns empty.
- Only annotate this field when the CURRENT therapist turn itself clearly protects vulnerability, builds alliance, tracks the family pattern, rebalances participation or power, coaches direct interaction, restructures boundary/hierarchy, reframes or externalizes the problem, or repairs connection.
- Therapist questions are often not neutral, but ordinary clarification is still empty by default. Only annotate a question as `support_strategy` when the CURRENT question clearly safeguards, joins, tracks, counterbalances, enacts, adjusts boundary/hierarchy, reframes/externalizes, or repairs.
- Boundary reminders:
  - `safeguard` wins over `counterbalance` when protection or de-escalation is the main function
  - `boundary` wins over `track` when the main move is reorganizing roles, hierarchy, coalitions, or subsystem boundaries
  - `reframe` wins over `track` when the turn changes the problem from individual blame into a systemic or externalized family frame
  - `join` wins over `track` when the main move is alliance-building, lowering defensiveness, or helping the family stay engaged
  - `counterbalance` wins over `track` when the main move is rebalancing voice, access, or influence
  - `repair` wins over `join` when the main move is healing a rupture or restoring contact after harm
  - `enact` wins over `track` when the therapist is explicitly moving family members into direct contact with each other
- Example defaults:
  - `How are you feeling right now?` is usually empty unless it clearly brings a sidelined or overrun family member back in
  - `And you?` is usually empty unless it clearly rebalances participation or protects against one person dominating the room
  - `What happened next?` is usually empty unless the CURRENT turn itself also tracks, reframes, restructures, or safeguards
  - `Say that directly to your mother.` may be `enact`
  - `I don't want him carrying the marriage tension for you two.` may be `boundary` if the main function is clarifying generational boundary and child role

---

## Additional Strict Constraints

1. Do not output any illegal entity labels anywhere in the JSON.
2. Do not use therapist personal names in any structured field; always use `Therapist`.
3. Do not use self-referential placeholders anywhere in the JSON.
4. Do not use any group alias other than `Family`.
5. Do not use off-screen family members, ex-partners, or other historical figures as structured entities.
6. When off-screen people are discussed, keep them only inside free-text descriptive fields such as:
- `dialogue_cleaned`
- `tone_of_voice`
- `emotion_description`
- `viewpoint`
- `attitude`
- `strategy_content`
7. Use descriptive short phrases rather than one-word tags whenever evidence supports it.
8. Keep all annotations evidence-based and multimodally grounded.
9. Before finalizing a row, explicitly ask whether each of the six sparse fields can be filled conservatively rather than defaulting to `[]`.
10. `utterance_type` must be `""` for `Therapist` rows and one allowed label for non-`Therapist` rows.
11. Every `target` array in the schema must be non-empty.
12. In every field that has an actor/source/provider and a target, those must refer to different people.
13. For optional target-based sub-records such as `background_dialogue`, `interaction_behavior`, `viewpoints_attitudes`, or `support_strategy`, if no real outward target can be identified, use self-focused fields such as `self_directed_behavior`, `facial_expressions`, `body_posture`, or `internal_emotion` instead of forcing that sub-record.
14. Do not leave meaningful subtitle content uncovered. If a spoken subtitle line exists, it must appear somewhere in the annotation unless it is purely non-lexical or unintelligible.
15. Do not output timing that implies minute-to-second collapse, such as converting material around `01:40` into the `40` second range.

---

## Final Self-Check Before Output

Before returning JSON, verify:
1. Every person/object field uses only allowed labels.
2. No self-referential placeholder, non-`Family` group alias, or therapist personal name remains anywhere in structured entity fields.
3. No off-screen person is used as `primary_speaker`, `target`, `source`, `provider`, `initiator`, or `person`.
4. All array fields are arrays.
5. All rows contain all required keys.
6. For every row, you explicitly checked the six sparse fields and only left them empty when unsupported.
7. If a row contains clear emotion, stance, supportive guidance, or visible nonverbal behavior, at least the relevant sparse fields are populated.
8. Every `support_strategy[].provider` is exactly `Therapist`, and no `support_strategy[].target` contains `Therapist`.
9. Every `utterance_type` follows the therapist/non-therapist rule exactly.
10. No `target` array is empty.
11. `primary_speaker` is not in `target`; `background_dialogue[].speaker` is not in `target`; `interaction_behavior[].initiator` is not in `target`; `viewpoints_attitudes[].source != target`; and `support_strategy[].provider` is not in `target`.
12. The spoken subtitle coverage is materially complete: meaningful subtitle lines were not dropped from the annotation.
13. No row shows obvious minute/second arithmetic collapse; subtitle times like `01:40` were converted to about `100` seconds, not `40`.
14. The final annotated `end_time` does not exceed the source clip duration and still reaches the last spoken subtitle line.
15. No row rewrites the source timing interval: a line was not moved into an earlier/later region, stretched across an unsupported gap, or split into synthetic time windows that the subtitles do not support.

## Input
The following is the subtitle text:

